Enhanced graph-learning schemes driven by similar distributions of motifs

This paper looks at the task of network topology inference, where the goal is to learn an unknown graph from nodal observations. One of the novelties of the approach put forth is the consideration of prior information about the density of motifs of the unknown graph to enhance the inference of classical Gaussian graphical models. Dealing with the density of motifs directly constitutes a challenging combinatorial task. However, we note that if two graphs have similar motif densities, one can show that the expected value of a polynomial applied to their empirical spectral distributions will be similar. Guided by this, we first assume that we have a reference graph that is related to the sought graph (in the sense of having similar motif densities) and then, we exploit this relation by incorporating a similarity constraint and a regularization term in the network topology inference optimization problem. The (non-)convexity of the optimization problem is discussed and a computational efficient alternating majorization-minimization algorithm is designed. We assess the performance of the proposed method through exhaustive numerical experiments where different constraints are considered and compared against popular baselines algorithms on both synthetic and real-world datasets.

==> data/constraints.csv <==
xaxis, Unc, Tr, Sq, Heat, Sqrt, BR
3.000000000000000000e+02,3.288997080631143183e-02,9.584730490450363294e-02,2.167166728939664416e-02,1.689284273646085924e-02,1.416168684835425635e-02,1.679303844526989359e-02
4.000000000000000000e+02,1.654307436549918783e-02,1.533914651716561904e-02,3.882448050873507812e-03,3.960482647232813763e-03,4.176997396904226501e-03,2.968467671214753290e-03
5.000000000000000000e+02,9.441384001690651673e-03,5.404457741731491863e-03,1.316235686919585250e-03,2.161730989194330776e-03,2.155414846220595360e-03,9.845006495303740626e-04
6.000000000000000000e+02,5.889300793518788962e-03,2.491290132828617200e-03,6.007408615318848930e-04,1.402869822769179991e-03,1.398709588670190868e-03,4.505412287855521843e-04
7.000000000000000000e+02,3.717063996054533175e-03,1.358594952236537529e-03,3.244502789766681001e-04,9.867371153362441451e-04,9.754278658120864786e-04,2.476913017179440020e-04
8.000000000000000000e+02,2.432535689488353123e-03,8.703140989340242377e-04,2.126303158962466902e-04,7.686493472724406683e-04,7.490501137466576203e-04,1.660460677552137818e-04
9.000000000000000000e+02,1.667977096709643507e-03,5.975680164802453726e-04,1.525944297460147983e-04,6.160607810433336128e-04,5.898981766215987983e-04,1.221999029950392569e-04
1.000000000000000000e+03,1.181445878894594407e-03,4.445560445054369644e-04,1.177979442812482298e-04,5.197117527064282856e-04,4.887430265555840455e-04,9.685598571854297004e-05
1.100000000000000000e+03,8.691150663448114289e-04,3.516994286643952889e-04,9.876671034102201539e-05,4.559801358954533460e-04,4.216341936288089997e-04,8.310053112539319197e-05
1.200000000000000000e+03,6.573803557556449385e-04,2.845489394333026610e-04,8.501615933290036255e-05,4.016976446528525970e-04,3.648105887891462079e-04,7.297189458446152446e-05
1.300000000000000000e+03,5.108997922670100150e-04,2.374281648710165017e-04,7.540781133359650290e-05,3.615998495687463448e-04,3.226197259275170003e-04,6.617318694008281687e-05
1.400000000000000000e+03,4.083618536265578290e-04,2.035380366458863191e-04,6.847403103321496060e-05,3.299297805107409640e-04,2.897596150344273602e-04,6.096755674846007940e-05
1.500000000000000000e+03,3.316800020121309631e-04,1.766523931559421982e-04,6.263379481361258487e-05,3.038164781538949433e-04,2.625101425143126126e-04,5.645265302120116066e-05


==> data/constraints_hists.csv <==
True spectrum, Unc, Tr, Sq, Heat, Sqrt, Poly
8.585988479006317859e-16,-3.391678068703646213e-15,8.287440471931317211e-16,-2.313734290556490631e-16,-8.124944791618672340e-16,8.329858417903459675e-16,-2.038053051234782969e-15
2.462331880972539952e-02,1.256919953597730177e-01,2.241867218739924256e-02,2.464648327522315704e-02,2.503444850714735617e-02,2.456667388560053109e-02,2.422174415815915582e-02
9.788696740969302090e-02,3.160885804562553747e-01,8.567055801658338132e-02,9.419743879929669272e-02,9.670778201753578440e-02,9.468441566582568025e-02,9.318305529621810634e-02
9.788696740969438093e-02,3.213546075578818106e-01,8.868170064591772428e-02,9.757156625239213343e-02,9.844027580690249690e-02,9.672439548803868359e-02,9.637242513266322530e-02
1.225102862194188263e-01,3.727136360966971651e-01,1.069682710045148782e-01,1.188623026135448568e-01,1.195536035350188570e-01,1.173542983987211769e-01,1.172902022931635729e-01
1.957739348193855700e-01,5.681951427597126125e-01,1.748889399353281970e-01,1.912112541940500787e-01,1.945039187357749944e-01,1.913326306613410410e-01,1.897594366910528851e-01
2.179869516232643412e-01,6.099145850784242207e-01,1.943211634097503082e-01,2.137880794412104768e-01,2.161470422348143183e-01,2.121151711288862818e-01,2.112200417511834738e-01
3.158739190329571400e-01,7.500811178361165288e-01,2.816636325753665848e-01,3.077041184228743176e-01,3.115862569386614322e-01,3.069658331146983832e-01,3.056214755211059120e-01
3.819660112501038207e-01,7.755198721611346047e-01,3.312185963542109146e-01,3.658437078341526538e-01,3.735904594979858606e-01,3.660195361021885141e-01,3.640996333672689156e-01
3.819660112501044869e-01,7.852895168772238144e-01,3.426413134356871559e-01,3.714816527627198273e-01,3.829113435551211864e-01,3.760284568500356639e-01,3.696377069611932464e-01
4.065893300598290017e-01,8.587609130294270310e-01,3.585919582315093002e-01,3.936871830303535491e-01,4.016433288719131189e-01,3.942017479183822504e-01,3.921820529331886407e-01
4.798529786597973135e-01,9.574749620712685871e-01,4.202970008869925667e-01,4.584235163745633557e-01,4.715465495623120673e-01,4.629660823246622980e-01,4.577449536523436335e-01
4.798529786597982572e-01,1.074737590063220338e+00,4.281153418351744122e-01,4.676943814503255470e-01,4.756499778640191911e-01,4.678039496650486240e-01,4.646091720298896055e-01
5.857864376269059647e-01,1.107741908666411534e+00,5.235221765315501985e-01,5.633463242114847835e-01,5.872505082554086986e-01,5.762588460591004935e-01,5.630248116989156060e-01
5.999529628733704101e-01,1.223894677990463142e+00,5.335890072560824926e-01,5.838959977615363339e-01,5.956818491384530123e-01,5.851380819571969649e-01,5.811060569942817500e-01
6.836734050365974591e-01,1.273971565761995439e+00,6.097499145871396742e-01,6.624610415401076535e-01,6.778041143674125024e-01,6.668933894472306445e-01,6.603898379853814227e-01
7.639320225002101949e-01,1.296167705438749929e+00,6.742224969529043710e-01,7.344120938276892385e-01,7.531720236805886648e-01,7.393189613898297763e-01,7.323286805369058072e-01
8.244294954150548360e-01,1.357419095660630237e+00,6.998966961378225715e-01,7.709516481694047574e-01,7.843931181858283530e-01,7.702103142988051543e-01,7.682551208729518910e-01
8.244294954150552801e-01,1.411663497545721846e+00,7.376291055529939911e-01,7.937929584630055713e-01,8.239947367959596924e-01,8.088764339442565676e-01,7.928627763204976198e-01
8.490528142247785182e-01,1.490343237267396592e+00,7.429915686749752890e-01,8.154874040830264459e-01,8.358894462231322153e-01,8.189374239961256796e-01,8.117852742586278980e-01
9.223164628247437768e-01,1.543423035611449112e+00,8.068685496317513639e-01,8.784708736491687597e-01,9.035813536689206726e-01,8.875396364614464018e-01,8.763766637384877711e-01
9.223164628247472185e-01,1.642908731094367525e+00,8.262895473897126086e-01,8.931783468044403040e-01,9.207643167592229894e-01,9.041686731204826577e-01,8.917134499439929307e-01
9.677524488770098410e-01,1.677312883749404238e+00,8.761762438109438333e-01,9.410758148067314144e-01,9.752629575981309751e-01,9.585994117038487694e-01,9.412076867417488168e-01
1.042416447038318594e+00,1.792142750138149498e+00,9.264093978177095901e-01,1.002726857505441771e+00,1.038488591364166602e+00,1.018662651225762161e+00,1.000636890773178189e+00
1.092019000520906724e+00,1.843556607917897772e+00,9.761636675346256897e-01,1.050486027657703492e+00,1.092047495919731714e+00,1.071745554206865680e+00,1.051516388342285335e+00
1.189905967930599662e+00,1.877422331402514688e+00,1.044466910426921080e+00,1.134984563614733322e+00,1.166181180221459002e+00,1.146069866264625148e+00,1.133864194664546465e+00
1.206395506665157047e+00,1.938278662627994864e+00,1.070561873406246978e+00,1.157553267301090871e+00,1.195216196359902616e+00,1.173159166985566548e+00,1.159446533314400840e+00
1.206395506665159267e+00,1.963507207506844932e+00,1.082505188929779871e+00,1.173005520798951595e+00,1.207338231247073956e+00,1.185731716618798837e+00,1.170396841748801320e+00
1.381966011250101989e+00,2.020411917644917121e+00,1.148913367113554962e+00,1.256782930497068351e+00,1.288679471347768724e+00,1.266737645071115415e+00,1.258135418952906814e+00
1.381966011250105764e+00,2.118221324812888273e+00,1.205642278703397574e+00,1.316712650710547550e+00,1.354109722949015548e+00,1.327359423252415738e+00,1.313959513127847423e+00
1.406589330059830001e+00,2.142773155858767709e+00,1.223481368247508527e+00,1.320993801622911024e+00,1.369134681941625464e+00,1.344350604458360188e+00,1.320119965663650197e+00
1.410215933041958580e+00,2.232974703581595222e+00,1.264227092704770516e+00,1.370129795536956685e+00,1.417659409045419316e+00,1.390420174831913824e+00,1.368695535717512346e+00
1.473985011771012710e+00,2.270327866547630968e+00,1.309084602843027634e+00,1.417553761025682091e+00,1.455739402113952918e+00,1.433826086985648285e+00,1.416866000116408397e+00
1.479852978659797369e+00,2.385924553373617307e+00,1.320351128600353974e+00,1.433170696307485281e+00,1.478130966672582591e+00,1.448765589333343318e+00,1.430717739884600936e+00
1.479852978659798923e+00,2.453946353315187512e+00,1.335894308518261075e+00,1.440104387135914932e+00,1.489307788755724449e+00,1.462744404533883325e+00,1.440296162453637674e+00
1.599952962873370188e+00,2.482923341293887365e+00,1.417623287664577569e+00,1.533611229587380498e+00,1.592268122495637428e+00,1.561343504781638636e+00,1.534804496374918781e+00
1.648858990830108118e+00,2.525555373789614588e+00,1.464741424688458471e+00,1.580105938880149941e+00,1.629864848067400951e+00,1.601356896134950025e+00,1.580399085107699442e+00
1.687131069919538540e+00,2.592627945196574579e+00,1.507930902087039726e+00,1.635277590636845524e+00,1.691631263194769197e+00,1.659325597173676003e+00,1.633964997863637691e+00
1.763932022500208419e+00,2.671892882166376104e+00,1.547574431021689012e+00,1.672665884372773970e+00,1.739519911460126522e+00,1.705306922211506038e+00,1.673779046983668861e+00
1.763932022500211749e+00,2.689217461969232836e+00,1.571361116989712370e+00,1.692601693385959782e+00,1.753084121712275456e+00,1.721411023218535563e+00,1.694679866989511119e+00
1.785018037329232810e+00,2.708315359428949520e+00,1.628411560735096186e+00,1.755570243788437068e+00,1.804997003959771140e+00,1.777659119793436604e+00,1.755698266927960161e+00
1.916448495935960450e+00,2.753329605588657358e+00,1.643894345610740215e+00,1.787596733452404107e+00,1.845036875855213365e+00,1.811463457075018102e+00,1.789032870863053848e+00
1.967752448877010396e+00,2.784936395572493950e+00,1.702807539958233196e+00,1.845331911353375487e+00,1.919698890694109039e+00,1.880541162676010458e+00,1.848443831825942185e+00
1.999999999999999778e+00,2.875780100994428157e+00,1.731074266132307526e+00,1.871865668819137740e+00,1.944476005767716176e+00,1.907833125429541754e+00,1.872697565032213296e+00
2.000000000000000000e+00,2.899119656615625207e+00,1.748942857490985325e+00,1.886643495103648815e+00,1.961128988322186517e+00,1.923428360314175745e+00,1.887266348493470414e+00
2.024623318809724903e+00,2.963479287327666079e+00,1.788106943231797974e+00,1.918551201595681599e+00,2.003714289571811857e+00,1.965639883774345398e+00,1.922079903530758083e+00
2.069097081169643637e+00,2.981253609616570266e+00,1.815378001952436371e+00,1.957737203943291870e+00,2.039788967273535647e+00,2.002142572370773976e+00,1.961795433899475860e+00
2.097886967409693160e+00,3.064007411774141598e+00,1.835731588233657785e+00,1.972675336885989061e+00,2.058213764514120303e+00,2.016715573001462314e+00,1.977140145446281361e+00
2.097886967409693604e+00,3.092536498502473918e+00,1.887258053352268483e+00,2.033001858421086272e+00,2.098256030778448800e+00,2.063716507259501398e+00,2.034652591542033484e+00
2.206395506665158379e+00,3.154111577914725739e+00,1.902159355786745998e+00,2.053845314012727297e+00,2.143326535911884712e+00,2.099410247807905971e+00,2.058728233192371082e+00
2.206395506665159267e+00,3.208079368116824703e+00,1.951040620537028758e+00,2.099576779585787367e+00,2.179536307377588411e+00,2.139271013510709363e+00,2.102670620432806725e+00
2.217986951623263980e+00,3.257386844083998589e+00,1.980970205223805625e+00,2.120451765706137248e+00,2.219471909079232308e+00,2.177264319064671216e+00,2.125277188711276022e+00
2.312868930080461016e+00,3.283172696182645733e+00,2.046345379528403008e+00,2.205776145974077895e+00,2.310876212367449334e+00,2.263469120675889013e+00,2.210805365265946953e+00
2.381966011250105097e+00,3.322059031931279272e+00,2.089346838234219739e+00,2.240284463499166545e+00,2.337143734538768669e+00,2.294544059220569032e+00,2.245408250811364415e+00
2.381966011250105542e+00,3.345952672112890269e+00,2.141644281705255448e+00,2.313396209179929830e+00,2.384170574814264754e+00,2.342218644763695679e+00,2.316904524470294380e+00
2.410755897490154176e+00,3.408711933290983431e+00,2.161291939930630068e+00,2.324723879131831428e+00,2.412461165869723256e+00,2.369581848732714047e+00,2.331317203287520456e+00
2.473985011771012044e+00,3.421006945470083771e+00,2.162185460860490682e+00,2.332853897694544099e+00,2.423657114241728028e+00,2.377134574689722779e+00,2.336838586058930023e+00
2.511560565334591377e+00,3.479354360411183400e+00,2.221600453504822603e+00,2.396462681073214807e+00,2.487222233926608794e+00,2.440288769014174797e+00,2.399576077508835947e+00
2.585786437626905521e+00,3.515903916457356004e+00,2.232270485916887370e+00,2.417237974993033944e+00,2.497122501966072328e+00,2.450200449671311009e+00,2.423646736883920294e+00
2.618033988749895347e+00,3.565741346242126131e+00,2.265000317621495451e+00,2.432676979168484799e+00,2.540023901315036969e+00,2.491431277018402834e+00,2.439617862104318302e+00
2.618033988749895791e+00,3.602250693489785771e+00,2.294274627210841633e+00,2.463242510839256827e+00,2.573794851062765510e+00,2.524620867801370405e+00,2.471607734394289047e+00
2.642657307559619362e+00,3.650367158974668236e+00,2.315511056420649361e+00,2.497582218761289941e+00,2.595389760729830630e+00,2.546291750460244696e+00,2.505563372617662488e+00
2.694834941330567890e+00,3.704417049471542711e+00,2.385322027820226509e+00,2.564558995321918555e+00,2.666888281876969025e+00,2.618629148736908885e+00,2.571534812145396920e+00
2.715920956159588062e+00,3.721448340464771576e+00,2.397740405754980930e+00,2.572185272194262406e+00,2.673687146974484286e+00,2.627389962305586302e+00,2.579087005916670616e+00
2.715920956159588950e+00,3.802243399513234756e+00,2.407880296770094741e+00,2.592788103533539612e+00,2.706838700704085277e+00,2.652172113077593707e+00,2.599608593002183721e+00
2.763932022500210195e+00,3.859362003339029901e+00,2.446048315295852760e+00,2.612506573311935032e+00,2.737180005766525870e+00,2.685400431604859417e+00,2.623419205029932755e+00
2.824429495415054614e+00,3.873142861325876041e+00,2.464855323206312843e+00,2.641976408547515032e+00,2.769155701194462083e+00,2.714615916703440490e+00,2.651719278536176283e+00
2.824429495415055058e+00,3.912484853223083814e+00,2.487494149709807978e+00,2.678490319328987290e+00,2.786063290166437501e+00,2.731731835698429478e+00,2.683016578801313390e+00
2.836020940373159771e+00,3.956615059520902644e+00,2.539612754721483068e+00,2.725226333168987214e+00,2.849968186542656934e+00,2.796211790349177218e+00,2.734611753778206200e+00
2.907980999479094386e+00,4.001559647841379075e+00,2.575671668162839545e+00,2.756437593153745702e+00,2.880532109339481117e+00,2.829550114227055158e+00,2.762482000451124797e+00
2.999999999999999556e+00,4.029409011545189934e+00,2.598076416801633926e+00,2.785208194440802476e+00,2.917754004249153876e+00,2.861530869017323564e+00,2.797772422779405410e+00
3.000000000000000888e+00,4.051172838318223945e+00,2.614375135824967611e+00,2.815813029876673479e+00,2.937309330318175427e+00,2.878893584453487531e+00,2.824376817744161716e+00
3.005867966888786214e+00,4.085925641131727737e+00,2.634109798476229614e+00,2.839588967715209300e+00,2.962848748884341354e+00,2.904727237763021996e+00,2.845652571736212888e+00
3.069097081169642749e+00,4.124366762336935111e+00,2.648396915874171142e+00,2.857457066617621777e+00,2.984580167588672950e+00,2.920391475552143401e+00,2.866248777488451527e+00
3.092019000520906946e+00,4.158330308990227486e+00,2.696231685919273424e+00,2.897049988125054654e+00,3.033586093714608634e+00,2.973164787525566677e+00,2.907062422999916684e+00
3.137298425495516518e+00,4.188502587219461226e+00,2.720824629819762475e+00,2.923006850891758823e+00,3.057961389132230590e+00,2.998145021156664480e+00,2.933744975714567271e+00
3.175570504584945830e+00,4.230269658227316931e+00,2.792485363008820443e+00,2.980959933582586707e+00,3.121846003086037324e+00,3.066899361679229497e+00,2.991258921379010616e+00
3.175570504584948939e+00,4.261089476955752353e+00,2.799735133545316224e+00,2.990540507853232111e+00,3.159796405979358624e+00,3.092777261546507006e+00,3.003583279414379081e+00
3.200193823394671178e+00,4.289749389714645922e+00,2.816680176380097045e+00,3.024798755220744262e+00,3.162946100798057714e+00,3.104267875937042120e+00,3.036748159977065153e+00
3.203820426376799979e+00,4.333314033160140077e+00,2.837351353445194846e+00,3.055113543819369948e+00,3.205815462855427622e+00,3.139867602431829052e+00,3.061758395167205826e+00
3.273457471994637213e+00,4.367042459292315826e+00,2.872764791620573632e+00,3.092339098983677204e+00,3.215775827857832780e+00,3.150937428336247681e+00,3.102209419161272130e+00
3.273457471994639878e+00,4.427874476153247585e+00,2.908509422584126813e+00,3.116864341050872067e+00,3.252789335238487123e+00,3.196053005920028500e+00,3.131208650206181332e+00
3.289947010729199484e+00,4.457218454245793104e+00,2.918357053369131648e+00,3.136677320063624208e+00,3.278834482282532825e+00,3.210507646129921344e+00,3.149107315679350094e+00
3.381966011250105986e+00,4.508404484362463549e+00,2.929948977572993662e+00,3.145754473460454559e+00,3.294193585645243338e+00,3.228476865324790612e+00,3.155690262258592504e+00
3.381966011250107318e+00,4.536436291353511230e+00,2.959135552783247913e+00,3.172576741018201307e+00,3.314076987366537441e+00,3.251098085140718297e+00,3.182003582270332753e+00
3.393557456208211143e+00,4.562506968601430124e+00,2.976912562676322871e+00,3.179087351577770892e+00,3.357549825758066486e+00,3.287071994364076488e+00,3.192715662726620440e+00
3.414213562373095812e+00,4.596419354844615945e+00,2.997041320967463562e+00,3.217439071370803205e+00,3.369692886199668891e+00,3.303388296792628243e+00,3.231060387291557312e+00
3.442463484164948628e+00,4.608935785042733713e+00,3.024702180088349124e+00,3.234137436820937239e+00,3.409076330424582579e+00,3.336553290583318621e+00,3.248596580398605660e+00
3.442463484164950405e+00,4.648342023074828688e+00,3.053409484665991602e+00,3.284923727710661989e+00,3.427933834516313283e+00,3.362809670161945430e+00,3.299745859151570482e+00
3.512100529782787195e+00,4.688840553361848684e+00,3.078525801731483824e+00,3.293739013270527760e+00,3.453344737303847278e+00,3.393763870092558754e+00,3.305397838578087111e+00
3.557536515835050928e+00,4.706154147221059070e+00,3.101374146121257613e+00,3.305531886331332991e+00,3.481710664033275560e+00,3.408627341637214592e+00,3.322365887376876437e+00
3.557536515835051816e+00,4.724073522720903640e+00,3.135553777200625447e+00,3.359834943253718453e+00,3.502983575694359253e+00,3.441679744598411084e+00,3.372114902242681733e+00
3.618033988749894458e+00,4.747907698911955521e+00,3.151301550683782704e+00,3.375540323897744166e+00,3.542718778185558026e+00,3.472272146337174625e+00,3.389644769842930394e+00
3.618033988749896235e+00,4.785626929744118740e+00,3.176590108239352173e+00,3.395425819705199633e+00,3.560498709478481238e+00,3.493933936382953576e+00,3.405494013959898147e+00
3.642657307559619806e+00,4.833202300131479667e+00,3.197058838150244942e+00,3.420356907149964432e+00,3.592321665107172990e+00,3.522166265365252791e+00,3.436121011958749527e+00
3.687131069919538984e+00,4.858024302481311452e+00,3.221302466005200316e+00,3.428819156032692383e+00,3.620569434652117113e+00,3.549616631783766962e+00,3.445079313116248709e+00
3.694834941330567446e+00,4.885897551784334603e+00,3.229127227090703656e+00,3.450614950455354268e+00,3.638095383281282125e+00,3.565529931617120063e+00,3.463884284343667908e+00
3.710052989270802293e+00,4.903775877148141227e+00,3.267737747217618782e+00,3.474667249992747564e+00,3.664330277118157397e+00,3.588157021131840541e+00,3.492276618760650653e+00
3.715920956159589394e+00,4.923288097617478876e+00,3.279878069045672806e+00,3.516425752320046616e+00,3.681264303571404994e+00,3.609239785816211299e+00,3.528825157577460736e+00
3.715920956159590727e+00,4.948947814273585877e+00,3.312662649774492873e+00,3.534091056547158605e+00,3.712463126671428082e+00,3.641721698775782556e+00,3.547923799246683885e+00
3.732410494894147224e+00,4.960163966386201828e+00,3.332694547416698683e+00,3.556382998873285572e+00,3.758430564885886227e+00,3.682181488291095484e+00,3.571829831034294855e+00
3.761356942211850907e+00,4.990787745008767651e+00,3.355210939769137646e+00,3.577366461713478163e+00,3.767866406585616446e+00,3.692307890301260276e+00,3.596594814770265103e+00
3.782013048376736020e+00,5.045350301215693278e+00,3.369837218940143764e+00,3.593007359800004963e+00,3.782314646049752760e+00,3.711745111556016496e+00,3.610236286178302834e+00
3.796179573623200909e+00,5.065559443888715485e+00,3.383524797230267556e+00,3.597531335680753894e+00,3.791641061833868509e+00,3.718028200758619839e+00,3.614741666720238111e+00
3.836020940373160215e+00,5.070131492872879342e+00,3.396720829103934580e+00,3.624878212546623235e+00,3.804750940989808150e+00,3.735879412223176210e+00,3.635873540978860508e+00
3.879900015786429179e+00,5.106884267973584635e+00,3.408723994869802265e+00,3.628895532026107595e+00,3.819027526653271831e+00,3.740943841127809311e+00,3.647290657412586956e+00
3.902113032590307728e+00,5.114389730800453115e+00,3.430763539741439772e+00,3.653777545285247896e+00,3.848742363945924172e+00,3.770079247729746896e+00,3.670617683686131727e+00
3.902113032590311725e+00,5.164902424874196818e+00,3.445817345233735729e+00,3.695743631377625071e+00,3.864645022506289607e+00,3.789640780186271485e+00,3.709288108034847209e+00
3.926736351400032632e+00,5.196274928433871843e+00,3.474324229930249253e+00,3.696276571303448222e+00,3.903762751894248151e+00,3.825803330104715627e+00,3.715321901936156301e+00
3.975376681190275097e+00,5.228107978240242204e+00,3.478113707686179001e+00,3.712026925483001616e+00,3.914215631072937462e+00,3.838102797163147617e+00,3.731954316910858882e+00
3.999999999999996003e+00,5.242324269728555031e+00,3.545379338764423238e+00,3.761437731023244524e+00,3.951868396705803033e+00,3.880863078783923115e+00,3.780973198816671044e+00
3.999999999999997335e+00,5.272063116731971810e+00,3.548840922902217976e+00,3.772876213911847021e+00,3.991742720805159461e+00,3.908957871746046475e+00,3.791357658859343616e+00
3.999999999999998224e+00,5.310822872367567449e+00,3.562708465830755955e+00,3.778662550245728724e+00,4.005015520347698477e+00,3.923090556098680626e+00,3.797626077581211401e+00
3.999999999999998224e+00,5.332423095838858984e+00,3.583804390138350282e+00,3.807665216181842727e+00,4.019737166031366549e+00,3.941110745857130837e+00,3.826817241510691581e+00
3.999999999999999112e+00,5.355473109916825791e+00,3.589429160140974684e+00,3.819457849780327763e+00,4.047381379125564393e+00,3.960824822012972035e+00,3.837826343330219547e+00
4.000000000000000888e+00,5.381733581599085880e+00,3.627424989268988043e+00,3.846469293259975775e+00,4.076135703797345577e+00,3.993535024171190884e+00,3.863063259575747477e+00
4.000000000000000888e+00,5.417346561682622408e+00,3.663712910519060006e+00,3.872052603345129462e+00,4.098886793774044968e+00,4.022859713717237717e+00,3.888877675138083578e+00
4.000000000000001776e+00,5.520904983904570074e+00,3.667815195224617408e+00,3.885999414697199228e+00,4.121321747767532351e+00,4.035355386225372598e+00,3.902691566927328104e+00
4.000000000000004441e+00,5.532973159568678412e+00,3.701022205618726080e+00,3.928283043062569480e+00,4.126803013669785081e+00,4.048538608998566879e+00,3.946486802373698310e+00
4.073263648599968256e+00,5.545389485591190493e+00,3.707789090438296853e+00,3.937897931849633881e+00,4.156712494721747753e+00,4.074856668114950509e+00,3.957290672257337327e+00
4.120099984213571709e+00,5.558615830155824611e+00,3.724226429679607264e+00,3.959354627530113913e+00,4.172597690452479746e+00,4.093411552069628812e+00,3.974343919639474532e+00
4.163979059626841561e+00,5.619166552796133196e+00,3.735202878935662163e+00,3.973249877735308910e+00,4.189572740072462942e+00,4.105361443576646785e+00,3.990140491855181715e+00
4.203820426376800867e+00,5.642071945422395096e+00,3.756063499551480778e+00,3.981002632821638798e+00,4.212849304101021097e+00,4.133375383233064859e+00,3.999378796422431659e+00
4.238643057788149981e+00,5.664301189198877040e+00,3.789387919109442837e+00,4.016851929118719688e+00,4.254567873586063698e+00,4.167805927589223636e+00,4.036274408253439638e+00
4.267589505105853220e+00,5.707440446212578067e+00,3.803505546494228895e+00,4.026647857356499216e+00,4.263167383311915692e+00,4.176647737082935130e+00,4.040232281321845420e+00
4.284079043840412382e+00,5.715217783971580090e+00,3.843212000889592250e+00,4.082846290036022729e+00,4.323975144485404876e+00,4.242354979056019992e+00,4.104053949279493629e+00
4.284079043840413270e+00,5.748332256735572798e+00,3.868424806729865217e+00,4.120324021310994844e+00,4.334868533158354964e+00,4.245478025548498735e+00,4.139772325871261316e+00
4.289947010729199484e+00,5.769179871867925691e+00,3.889123446704710219e+00,4.127872444783669437e+00,4.365384833882463234e+00,4.277050255763078290e+00,4.147510795570781283e+00
4.305165058669434330e+00,5.806039937578460375e+00,3.923038418723248100e+00,4.150035466583370969e+00,4.401043152181390639e+00,4.314207508014532344e+00,4.172356409406055455e+00
4.312868930080462349e+00,5.854690069805685404e+00,3.954836124744088188e+00,4.187379612474817492e+00,4.425824369538277736e+00,4.339438635681296397e+00,4.207915063384756849e+00
4.357342692440381526e+00,5.914308977096689901e+00,3.980138248075777874e+00,4.199232254244559037e+00,4.452819221891280321e+00,4.367961105133033151e+00,4.220728072055416114e+00
4.442463484164949961e+00,5.927671525705814126e+00,3.994020244933107033e+00,4.224135192376573755e+00,4.480079329170908231e+00,4.386626964101239423e+00,4.242798497925836188e+00
4.442463484164949961e+00,5.982761182953550971e+00,4.022609612027240544e+00,4.249253019936768183e+00,4.522474398325420530e+00,4.428711347896731709e+00,4.273181734640487228e+00
4.487899470217212361e+00,6.013588049520849133e+00,4.064065402655730352e+00,4.286784963194214093e+00,4.560345708860998215e+00,4.472385756352926123e+00,4.307420826775569367e+00
4.557536515835050039e+00,6.055190443367905573e+00,4.074685497783024246e+00,4.295173573777178788e+00,4.584621838041336161e+00,4.484441643301878777e+00,4.319948177979193282e+00
4.557536515835052704e+00,6.088465809879992641e+00,4.116236848279726246e+00,4.357711954439824176e+00,4.633406676961691062e+00,4.535800974945327191e+00,4.383166773306606423e+00
4.606442543791788857e+00,6.138843482144904939e+00,4.138030121257718186e+00,4.376433393427893392e+00,4.651804142970154210e+00,4.556280427655755361e+00,4.398171936763263901e+00
4.618033988749893126e+00,6.149586936805388149e+00,4.160032596783689307e+00,4.408105265603908585e+00,4.673784503924036215e+00,4.578766662443914726e+00,4.430980468250373505e+00
4.618033988749895791e+00,6.200793805075321963e+00,4.211752532637115465e+00,4.443127447368282468e+00,4.732068069640322783e+00,4.632381056654738316e+00,4.469339816596994197e+00
4.710052989270803181e+00,6.234592029063999341e+00,4.245342165154531777e+00,4.465990314062098676e+00,4.776659155184920458e+00,4.678787743902499408e+00,4.492713782710409554e+00
4.726542528005358790e+00,6.274521331906479205e+00,4.288433661952438136e+00,4.525707701461968213e+00,4.818846158846118222e+00,4.718930926095980638e+00,4.550636878351332903e+00
4.726542528005362342e+00,6.295289050225223448e+00,4.339592704466071815e+00,4.576917840308910357e+00,4.869488703897562942e+00,4.773531862276256810e+00,4.602619641305817133e+00
4.796179573623200909e+00,6.338477009030947684e+00,4.341911539044738255e+00,4.594351554862810438e+00,4.889188867689403750e+00,4.785222296255943419e+00,4.622866097535749397e+00
4.799806176605328822e+00,6.355303430313775870e+00,4.383699954902624540e+00,4.621469367787658378e+00,4.934506152075277541e+00,4.831741905598135212e+00,4.652047554151235609e+00
4.862701574504485258e+00,6.402889865421513171e+00,4.415571171325996858e+00,4.650135768861133556e+00,4.969569510746767449e+00,4.866712455119238001e+00,4.679322210462193432e+00
4.907980999479094386e+00,6.473672357588639237e+00,4.447343694052197982e+00,4.679131053761519610e+00,4.992330720636754648e+00,4.890672285902898153e+00,4.705820536266895893e+00
4.930902918830357251e+00,6.579546742574740037e+00,4.483447950910400159e+00,4.733574720605064456e+00,5.026549459962829758e+00,4.927863615379934004e+00,4.761947009170269141e+00
4.994132033111213786e+00,6.588354223577350233e+00,4.514690964781525651e+00,4.769147367723798325e+00,5.055028795187238799e+00,4.958491577170377695e+00,4.798772427876749624e+00
5.000000000000000000e+00,6.651859720024967615e+00,4.545241489380844158e+00,4.780069079300421464e+00,5.090322952702656778e+00,4.991591069051589002e+00,4.804669841471696401e+00
5.000000000000000000e+00,6.665964008344142044e+00,4.561240379603257900e+00,4.804534353711276573e+00,5.128921346886585297e+00,5.021110139125765315e+00,4.831314470662132265e+00
5.163979059626840673e+00,6.694602928830470034e+00,4.590214052850886794e+00,4.849784516612728247e+00,5.168879170119707211e+00,5.059916655355864989e+00,4.878731857077136524e+00
5.175570504584946718e+00,6.775766167723791256e+00,4.623520493629844630e+00,4.865355391929676365e+00,5.195408947119371845e+00,5.088695553855722586e+00,4.894201231777432604e+00
5.175570504584948495e+00,6.806072202136042470e+00,4.643232758147685324e+00,4.909519135235237641e+00,5.232454936763094366e+00,5.120716728705842158e+00,4.939141207507655729e+00
5.236067977499790693e+00,6.864992489286735555e+00,4.694581520992709756e+00,4.957492728353376066e+00,5.260701117350391698e+00,5.154047319625083112e+00,4.985523449018089970e+00
5.284079043840413270e+00,6.883559574297954953e+00,4.762644185965027255e+00,5.010082754646775882e+00,5.355199915470245209e+00,5.245902367640874253e+00,5.041626113046072888e+00
5.284079043840413270e+00,6.904770235933842315e+00,4.792761480282531572e+00,5.033006310229552582e+00,5.398383344062409606e+00,5.282067972761872454e+00,5.065137966405801606e+00
5.305165058669431666e+00,6.964531721567832179e+00,4.824041473786554235e+00,5.090736718152307105e+00,5.431664440855260345e+00,5.318208091162127005e+00,5.121439306946254710e+00
5.357342692440381526e+00,7.026862450469709920e+00,4.884400319766283971e+00,5.148780249581209389e+00,5.497167162632362825e+00,5.380917496510944531e+00,5.179649031921677249e+00
5.414213562373094923e+00,7.038885747379223012e+00,4.904112987836676041e+00,5.172074681223798542e+00,5.518856060127295571e+00,5.402351938272890841e+00,5.205414818142145350e+00
5.488439434665409955e+00,7.155687617442302972e+00,4.928920576937274589e+00,5.184721250276752791e+00,5.535579273415950574e+00,5.419279169592728707e+00,5.216121647328562538e+00
5.526014988228989289e+00,7.168212337650971655e+00,4.963960821977118520e+00,5.225498084665598952e+00,5.576264729072462067e+00,5.465514130388848812e+00,5.257266302912175782e+00
5.589244102509847600e+00,7.244753909973471018e+00,5.011591962367831776e+00,5.286160686856459456e+00,5.618254451626848223e+00,5.504657119289884548e+00,5.313871548767883368e+00
5.618033988749893126e+00,7.304741174839347373e+00,5.075250410738164852e+00,5.348703649673417715e+00,5.707943012987106712e+00,5.595979797564136327e+00,5.380553973584149219e+00
5.618033988749894903e+00,7.333531609184503530e+00,5.098125781005717450e+00,5.361960051686818218e+00,5.722085417405459395e+00,5.602884815386331319e+00,5.397553318589645599e+00
5.782013048376738240e+00,7.379417443240354757e+00,5.112380063754099702e+00,5.391131641983969658e+00,5.745001192037243243e+00,5.620663363991236672e+00,5.420295977617687555e+00
5.793604493334844285e+00,7.465855572629927828e+00,5.184914555688976634e+00,5.454360927542679427e+00,5.860080982191886001e+00,5.730351493839352273e+00,5.492942053909803946e+00
5.793604493334845174e+00,7.510039965447176336e+00,5.237457595318113945e+00,5.507262306750019043e+00,5.903099564964081836e+00,5.775853351561313964e+00,5.539249315370141424e+00
5.902113032590308173e+00,7.600042334079147643e+00,5.256324237056110960e+00,5.539335214738692059e+00,5.929716486527447650e+00,5.799626777543922529e+00,5.576656892839383595e+00
5.902113032590308173e+00,7.644522543693534899e+00,5.335256222620471611e+00,5.595362750902430626e+00,6.009148210848082705e+00,5.879990987647894407e+00,5.632317538900625031e+00
5.930902918830359027e+00,7.692562086794000997e+00,5.423517513629437126e+00,5.692844164358207060e+00,6.111524291604801817e+00,5.980895306446170068e+00,5.732161293747153330e+00
5.975376681190279093e+00,7.755376942083439751e+00,5.492077393055242673e+00,5.754287997474973437e+00,6.163336093996872656e+00,6.037646954588700154e+00,5.796098053958831819e+00
6.032247551122990714e+00,7.829558939757986558e+00,5.542364980420445342e+00,5.786179087200920002e+00,6.254142580094942616e+00,6.118811323270882951e+00,5.827134433424604687e+00
6.083551504064040216e+00,7.901478745764674905e+00,5.560599444952418757e+00,5.812940321343039507e+00,6.260943189668567221e+00,6.125813483799602999e+00,5.851994890396281512e+00
6.214981962670769633e+00,7.923480540739955558e+00,5.591106303732351179e+00,5.839198537104820730e+00,6.273720055035028942e+00,6.149312143748130843e+00,5.876357968300403023e+00
6.236067977499788029e+00,7.997837506730127721e+00,5.627902669307004224e+00,5.895901728680921217e+00,6.342177168652717079e+00,6.205301452480697755e+00,5.937976498261126501e+00
6.236067977499788917e+00,8.150148028186000815e+00,5.680813207826564515e+00,5.956286664117383722e+00,6.412969834493631005e+00,6.273408841790466539e+00,6.003258304117160549e+00
6.351141009169891660e+00,8.198957676565211017e+00,5.762948200482038708e+00,6.004499774112194821e+00,6.512537914520102333e+00,6.368335199415391834e+00,6.053652968773194587e+00
6.400047037126631366e+00,8.257431307175975732e+00,5.796770008662298856e+00,6.058072512965578582e+00,6.540151035208112695e+00,6.399598352763300468e+00,6.104537269843549829e+00
6.520147021340202187e+00,8.365509074679618351e+00,5.902111003339047812e+00,6.165158868734395448e+00,6.648477527834807610e+00,6.505882415193186219e+00,6.212517100009440796e+00
6.520147021340202187e+00,8.425473737885509351e+00,5.938973413588472638e+00,6.195843528474506812e+00,6.713283939067132167e+00,6.564143550412003592e+00,6.243318181097512465e+00
6.526014988228989289e+00,8.564018626394789280e+00,5.996958614047091629e+00,6.245008499894839638e+00,6.772868146822219160e+00,6.624812280127801323e+00,6.292998426193396000e+00
6.589784066958042530e+00,8.615690374582204214e+00,6.036000081461613931e+00,6.309816173049543231e+00,6.830527159340925358e+00,6.677124083972918456e+00,6.359334099888880765e+00
6.593410669940173996e+00,8.698139805022769622e+00,6.105600696697154994e+00,6.342661144716510435e+00,6.867672397985305821e+00,6.724885354014702443e+00,6.392798050664114662e+00
6.793604493334843397e+00,8.714464547666187499e+00,6.134614044601704563e+00,6.392949801224200534e+00,6.901844842232299548e+00,6.756630982687100939e+00,6.441087571809430479e+00
6.793604493334846062e+00,8.813308245970093324e+00,6.189383150137302003e+00,6.441631542005445077e+00,6.977754784508378272e+00,6.829253248258208231e+00,6.494132636834663685e+00
6.810094032069400782e+00,8.859883048953221873e+00,6.267432775014203372e+00,6.508804716586102934e+00,7.045541551697733773e+00,6.898903002545823782e+00,6.559051152559917774e+00
6.957583552961684070e+00,8.873830919737660139e+00,6.311415679220386821e+00,6.579165312683825206e+00,7.135159916192595375e+00,6.974862912774034029e+00,6.631426889171113892e+00
7.032247551122991602e+00,8.991654791205878183e+00,6.337859989547649953e+00,6.592430888386132004e+00,7.144328623759963470e+00,6.990056385215137169e+00,6.646168402481012372e+00
7.077683537175253115e+00,9.144355748481039825e+00,6.422822746593629617e+00,6.670297459853852473e+00,7.243353827491048946e+00,7.088247135710496138e+00,6.729740428177219513e+00
7.077683537175253115e+00,9.219177493529729261e+00,6.446241923775023253e+00,6.701878440570273376e+00,7.289862234625702264e+00,7.126117727904085264e+00,6.753951606967840249e+00
7.150947185775221371e+00,9.291012780615409028e+00,6.569232263726699550e+00,6.828055792059240403e+00,7.447066118099730403e+00,7.276163458234375270e+00,6.888483485001942519e+00
7.236067977499789805e+00,9.323323919874052734e+00,6.616340298299844491e+00,6.868256608759579329e+00,7.455539056070678683e+00,7.294726808586569966e+00,6.921605510105970360e+00
7.316326594963402208e+00,9.595830435680246850e+00,6.680845436193775910e+00,6.897515037357983658e+00,7.497154557475571579e+00,7.347420768565076976e+00,6.947597319798036075e+00
7.400047037126629590e+00,9.621722757544308280e+00,6.777866988024117134e+00,7.016371521801905153e+00,7.654763715044679451e+00,7.484472964882279200e+00,7.076869961792698227e+00
7.520147021340198634e+00,9.781928976399060005e+00,6.927798655927213112e+00,7.163503834559866057e+00,7.829541370022285562e+00,7.657979267960553393e+00,7.223877661265275307e+00
7.520147021340202187e+00,9.887201047172414548e+00,6.978941823337954986e+00,7.191882608027320600e+00,7.872597641142973224e+00,7.698454500481203056e+00,7.259895510967357524e+00
7.593410669940171331e+00,1.002151170101442901e+01,7.073109577857162655e+00,7.277281059019752973e+00,7.943714246445450655e+00,7.781105596824699155e+00,7.335686494670888180e+00
7.684126080967044636e+00,1.026083534210014037e+01,7.092667412239168634e+00,7.303585874971092906e+00,7.981640459731677240e+00,7.813654308941618609e+00,7.362362095103541115e+00
7.804226065180616345e+00,1.076037078697193650e+01,7.377329925943244326e+00,7.540118885234146973e+00,8.290945147898710843e+00,8.120109603850620417e+00,7.604507286350926876e+00
7.877489713780583713e+00,1.088966989968047905e+01,7.484580800196702910e+00,7.695469722749707309e+00,8.386785017020994104e+00,8.223955424563301975e+00,7.752767434041589745e+00


==> data/constraints_hists_ref.csv <==
Ref spectrum
-1.049770380508846274e-15
4.370479853238799089e-02
9.788696740969299315e-02
1.415917659420819208e-01
1.729090847147984056e-01
2.707960521244906493e-01
3.819660112501034877e-01
3.819660112501055416e-01
4.256708097824938308e-01
4.798529786597971469e-01
5.548750959649039194e-01
6.617387872822843020e-01
7.596257546919762405e-01
7.639320225002101949e-01
8.244294954150540589e-01
8.681342939474432363e-01
9.973385801298516595e-01
9.999999999999992228e-01
1.043704798532387512e+00
1.097886967409691827e+00
1.206395506665159045e+00
1.381966011250103321e+00
1.381966011250105542e+00
1.381966011250105764e+00
1.425670809782494164e+00
1.479852978659796703e+00
1.486168282697336140e+00
1.554875095964903142e+00
1.763932022500209085e+00
1.763932022500210417e+00
1.790943073464692281e+00
1.824429495415053948e+00
1.888830040874384997e+00
1.999999999999999334e+00
2.043704798532386846e+00
2.043704798532389066e+00
2.172909084714798045e+00
2.172909084714798933e+00
2.206395506665158823e+00
2.209056926535306165e+00
2.306943893944998880e+00
2.381966011250104653e+00
2.381966011250105542e+00
2.591022937785411706e+00
2.615372568879747117e+00
2.618033988749894014e+00
2.618033988749895347e+00
2.661738787282283969e+00
2.661738787282284857e+00
2.715920956159588062e+00
2.763932022500209751e+00
2.790943073464692503e+00
2.999999999999998224e+00
2.999999999999999112e+00
2.999999999999999556e+00
2.999999999999999556e+00
3.033486421950360779e+00
3.097886967409691827e+00
3.172909084714798489e+00
3.175570504584944498e+00
3.219275303117336673e+00
3.279772776032177539e+00
3.338261212717715143e+00
3.348479589299743875e+00
3.381966011250105097e+00
3.381966011250105097e+00
3.436148180127407858e+00
3.442463484164948184e+00
3.557536515835049595e+00
3.591022937785412150e+00
3.618033988749892238e+00
3.618033988749894014e+00
3.618033988749895347e+00
3.661738787282283525e+00
3.715920956159587174e+00
3.720227223967820684e+00
3.790943073464688062e+00
3.790943073464691171e+00
3.824429495415051949e+00
3.827090915285201067e+00
3.837309291867229355e+00
3.902113032590306396e+00
3.924977882694894671e+00
3.945817831122695907e+00
3.956295201467610934e+00
3.999999999999998224e+00
3.999999999999998668e+00
3.999999999999999556e+00
4.000000000000001776e+00
4.054182168877304093e+00
4.075022117305103997e+00
4.162690708132770645e+00
4.175570504584945830e+00
4.209056926535306609e+00
4.209056926535307497e+00
4.279772776032177539e+00
4.284079043840411494e+00
4.338261212717715587e+00
4.381966011250104209e+00
4.408977062214587406e+00
4.442463484164948184e+00
4.557536515835050039e+00
4.563851819872589921e+00
4.618033988749893126e+00
4.618033988749893126e+00
4.651520410700253905e+00
4.720227223967820684e+00
4.780724696882661995e+00
4.827090915285201511e+00
4.902113032590304620e+00
4.966513578049637445e+00
4.999999999999998224e+00
4.999999999999999112e+00
5.000000000000000000e+00
5.209056926535306609e+00
5.236067977499788917e+00
5.284079043840411494e+00
5.338261212717713811e+00
5.338261212717715587e+00
5.384627431120251551e+00
5.408977062214586518e+00
5.618033988749890462e+00
5.618033988749893126e+00
5.693056106054998011e+00
5.793604493334839844e+00
5.827090915285200623e+00
5.827090915285204176e+00
5.956295201467610489e+00
5.956295201467614042e+00
6.111169959125613893e+00
6.175570504584945830e+00
6.236067977499787141e+00
6.236067977499788029e+00
6.445124904035094637e+00
6.513831717302661417e+00
6.520147021340201299e+00
6.574329190217505392e+00
6.618033988749894014e+00
6.793604493334842509e+00
6.902113032590305508e+00
6.956295201467611378e+00
7.002661419870147341e+00
7.131865706052555431e+00
7.236067977499789805e+00
7.240374245308023760e+00
7.445124904035097302e+00
7.520147021340201299e+00
7.574329190217505392e+00
7.729203947875508796e+00
7.858408234057917774e+00


==> data/graph_density.csv <==
xaxis, Pinv, GLasso, MGL-Tr=1, SGL, MGL-Tr, MGL-Sq, MGL-Heat, MGL-Poly
4.000000000000000000e+00,8.304540371272102484e-02,1.027963720264131638e-02,3.114443109418120817e-02,8.965131418456624701e-03,9.225932294806274067e-03,7.804965715279384847e-03,9.881340819605200290e-03,7.500366183344731388e-03
6.000000000000000000e+00,8.888078074027568054e-02,2.789243043182359008e-02,5.069288821412328006e-02,2.158176142061540501e-02,1.678988580148059462e-02,1.606818972979461371e-02,1.554319574377539814e-02,1.440289211106921159e-02
8.000000000000000000e+00,9.198417257225910415e-02,6.321914939581463333e-02,6.560434408416085383e-02,3.344772359163386555e-02,2.677091671878760459e-02,2.352607141311772315e-02,2.773721184754925073e-02,2.203940667557960711e-02
1.000000000000000000e+01,9.419337875047796571e-02,9.259739102882522110e-02,7.794855312338797027e-02,3.675114631076800698e-02,3.491438923930925697e-02,2.871439448354750831e-02,3.371730212324858950e-02,2.766933602261545389e-02
1.200000000000000000e+01,9.545727537932151285e-02,8.094158748771360101e-02,8.708140739163010291e-02,3.681758137210409954e-02,4.091752474998418265e-02,3.225672717754846097e-02,3.559353398237092431e-02,3.161904641421885848e-02
1.400000000000000000e+01,9.649366083287674867e-02,6.997879553879095271e-02,9.585687986727997600e-02,3.557998365654016504e-02,4.594036764978404880e-02,3.516173558016880141e-02,3.515874393597512304e-02,3.439244673382321066e-02
1.600000000000000000e+01,9.805216364747858238e-02,6.177311052198049962e-02,1.035817753102673128e-01,3.419385919611367397e-02,5.137465793476841264e-02,3.646621589039292927e-02,3.466319148326723470e-02,3.654945883355819464e-02


==> data/ref_graph_errs.csv <==
xaxis, SGL100, MGL-Tr100, MGL-Poly100, SGL150, MGL-Tr150, MGL-Poly150
1.000000000000000021e-03,3.149934203937065913e-02,3.877491236889335502e-02,5.262577140307074519e-02,3.949289875137915878e-02,3.676084344480646388e-02,3.224900300994004709e-02
1.994736598775028250e-03,3.149934203937065913e-02,3.849657280618694333e-02,5.297908380058373445e-02,3.949289875137915878e-02,3.705431688215675423e-02,3.236723830406192104e-02
3.978974098492567973e-03,3.149934203937065913e-02,3.911360181319597368e-02,5.357946463177544472e-02,3.949289875137915878e-02,3.759987834880097746e-02,3.248024972543660238e-02
7.937005259840991186e-03,3.149934203937065913e-02,4.132728444489316283e-02,5.489113333842093878e-02,3.949289875137915878e-02,3.861562077096501039e-02,3.305752654138217894e-02
1.583223487647473712e-02,3.149934203937065913e-02,4.853668321559280463e-02,5.799719949212377851e-02,3.949289875137915878e-02,3.950167180659307220e-02,3.401002624384284745e-02
3.158113834850660023e-02,3.149934203937065913e-02,6.388407341666764439e-02,6.360320561355189972e-02,3.949289875137915878e-02,4.255610802836662376e-02,3.624287941827092352e-02
6.299605249474363178e-02,3.149934203937065913e-02,9.581360632149302226e-02,7.531066087745402760e-02,3.949289875137915878e-02,5.013293491749772762e-02,4.084717709360924376e-02
1.256605314896180325e-01,3.149934203937065913e-02,1.244130335255233533e-01,8.865981477291023927e-02,3.949289875137915878e-02,6.094816616729996361e-02,4.898854817423324570e-02
2.506596611838630140e-01,3.149934203937065913e-02,1.312038281919714056e-01,1.023479644364043428e-01,3.949289875137915878e-02,7.135199083413615306e-02,6.067479659799743935e-02
5.000000000000000000e-01,3.149934203937065913e-02,1.252243486986352461e-01,1.143458167977673412e-01,3.949289875137915878e-02,7.719909286561221773e-02,7.427043293369275934e-02


==> data/senate.csv <==
xaxis, GLasso, MGL-Tr=1, SGL, Unc, MGL-Tr, MGL-Heat, MGL-Poly
1.000000000000000000e+02,2.170908510333641739e-01,9.470176885761495411e-01,3.854262101896784309e-01,3.814205937396523693e-01,8.421142137177842768e-01,4.374337749180634005e-01,3.164646485534962084e-01
1.250000000000000000e+02,2.350263821101580275e-01,6.537740747217992698e-01,3.034571901131645766e-01,3.034068852105871739e-01,6.636028875015875794e-01,2.817155534671246797e-01,2.459180002840306023e-01
1.500000000000000000e+02,2.015178453828058991e-01,5.253976887176292632e-01,2.393637561995296814e-01,2.554761779162798008e-01,5.108235522582075250e-01,1.994047481077335371e-01,2.011643363913576676e-01
1.750000000000000000e+02,1.904513416947872240e-01,4.156403870696535607e-01,1.997270556081089665e-01,2.173598820738786574e-01,4.033688710260177612e-01,1.762777794951566335e-01,1.724757413036010767e-01
2.000000000000000000e+02,1.648446540019962436e-01,3.520932717811404711e-01,1.670178699223555108e-01,1.879529295302839464e-01,3.243708225652322530e-01,1.421137557786013028e-01,1.559445130608965724e-01
2.250000000000000000e+02,1.580325117546386715e-01,2.960857951529403675e-01,1.446051153796793221e-01,1.628935220765021508e-01,2.653052063019523121e-01,1.348632263280755694e-01,1.381202440610254378e-01
2.500000000000000000e+02,1.515841792237409835e-01,2.562809988394734173e-01,1.246470658421317546e-01,1.395387362325913871e-01,2.165767274450115520e-01,1.222880514127872159e-01,1.236059427410487882e-01
2.750000000000000000e+02,1.478624081959417913e-01,2.324450782667356608e-01,1.096326742997257020e-01,1.195075161122883811e-01,1.786218575045068202e-01,1.222729235369381245e-01,1.142885293950498815e-01
3.000000000000000000e+02,1.428423011329834347e-01,2.189971118443209686e-01,9.763143358614943812e-02,1.055966839617920316e-01,1.543979259212241439e-01,1.004105028646305325e-01,1.040754414180456444e-01
3.250000000000000000e+02,1.386264306855549688e-01,2.040542101649289453e-01,8.524647244507259358e-02,9.023160305626738709e-02,1.320502264747752674e-01,1.016507769047066412e-01,9.735372232756775435e-02
3.500000000000000000e+02,1.350717571400584238e-01,1.915273337337533854e-01,7.427797027979568534e-02,7.657848810683696994e-02,1.133153290071038377e-01,1.018270677838087335e-01,8.922201584904879135e-02
3.750000000000000000e+02,1.323176406965896335e-01,1.812430792911219057e-01,6.464034248825199780e-02,6.509237277757710938e-02,9.921612125995361853e-02,1.124317559758126056e-01,8.431195371833080654e-02
4.000000000000000000e+02,1.303016603435240006e-01,1.707483780301259912e-01,5.338323555208276949e-02,5.365084995926168443e-02,8.574070598388526532e-02,1.174137962721700235e-01,7.959922357161476614e-02


==> data/students.csv <==
xaxis, GLasso, Tr=N, SGL, Unc, MGL-Tr, MGL-Heat, MGL-Poly
1.000000000000000000e+02,8.211329991169347142e-02,6.448753184400675409e-02,8.808668492363617986e-02,1.256293467780319473e-01,9.540736585445695750e-02,8.451937755814516173e-02,6.688473493851881946e-02
1.250000000000000000e+02,7.511986943019798024e-02,5.940046296236439760e-02,7.260775740697897329e-02,9.134602705253758170e-02,7.575237436186288420e-02,8.675352313326666065e-02,5.604146607333555102e-02
1.500000000000000000e+02,7.039826677971873503e-02,5.626283785537704307e-02,6.318645298689638812e-02,7.525302302283697065e-02,6.577736133927439277e-02,9.498633830126106126e-02,4.983985358355019074e-02
1.750000000000000000e+02,6.713861847732661980e-02,5.422579014686909615e-02,5.714604644421748120e-02,6.452258389538019501e-02,5.862268507915998489e-02,1.023446347938051088e-01,4.490446620349136664e-02
2.000000000000000000e+02,6.437138817680156111e-02,5.257725736433442598e-02,5.261442642107899692e-02,5.775978928955336628e-02,5.374736786653145498e-02,9.584472410020689059e-02,4.160589659251832245e-02
2.250000000000000000e+02,6.228507519182154700e-02,5.120885247043537036e-02,4.819475850578637532e-02,5.192746539794809713e-02,4.944892055873085362e-02,8.826600608055272523e-02,3.856990379191565371e-02
2.500000000000000000e+02,6.063899664775603687e-02,5.039189109516275383e-02,4.567635909974956249e-02,4.854152265984415515e-02,4.693393555958537411e-02,8.484983696130862785e-02,3.679086676684215768e-02
2.750000000000000000e+02,5.923479613756547218e-02,4.956388695516261711e-02,4.317546030608453850e-02,4.519941187907186575e-02,4.436751885254947014e-02,8.068948704773731828e-02,3.480195967361458809e-02
3.000000000000000000e+02,5.792365874520438718e-02,4.873126343304048924e-02,4.112851386721818464e-02,4.268361918940377642e-02,4.238598249985347372e-02,7.749418645160328911e-02,3.311563517552325309e-02
3.250000000000000000e+02,5.687885335071008602e-02,4.800383988056442647e-02,3.950305717960751750e-02,4.064160530290365780e-02,4.072720200148187419e-02,7.488174397004210281e-02,3.177824903732120315e-02
3.500000000000000000e+02,5.599798508274777403e-02,4.738411848110127972e-02,3.788624957284862649e-02,3.888643702714322803e-02,3.926314405864670537e-02,7.260417718677686372e-02,3.049701631159243420e-02
3.750000000000000000e+02,5.540617041640791968e-02,4.694386232891536309e-02,3.664846497713972195e-02,3.744996720599245293e-02,3.804362286943342025e-02,7.075012036297553819e-02,2.952270507552337553e-02
4.000000000000000000e+02,5.479174268822311483e-02,4.644970914669158818e-02,3.537027002966322553e-02,3.609183837034880826e-02,3.684511168104308981e-02,6.899333814097947937e-02,2.870672982105870741e-02


==> datafile.dat <==
dof,, L2,, Lmax,, maxlevel
5, 8.31160034e-02, 1.80007647e-01, 2
17, 2.54685628e-02, 3.75580565e-02, 3
49, 7.40715288e-03, 1.49212716e-02, 4
129, 2.10192154e-03, 4.23330523e-03, 5
321, 5.87352989e-04, 1.30668515e-03, 6
769, 1.62269942e-04, 3.88658098e-04, 7
1793, 4.44248889e-05, 1.12651668e-04, 8
4097, 1.20714122e-05, 3.20339285e-05, 9
9217, 3.26101452e-06, 8.97617707e-06, 10
